Lossy Gradient Compression: How Much Accuracy Can One Bit Buy?

In federated learning (FL), a global model is trained at a Parameter Server (PS) by aggregating model updates obtained from multiple remote learners. Generally, the communication between the remote users and the PS is rate-limited, while the transmission from the PS to the remote users are unconstrained. The FL setting gives rise to the distributed learning scenario in which the updates from the remote learners have to be compressed so as to meet communication rate constraints in the uplink transmission toward the PS. For this problem, one wishes to compress the model updates so as to minimize the loss in accuracy resulting from the compression error. In this paper, we take a rate-distortion approach to address the compressor design problem for the distributed training of deep neural networks (DNNs). In particular, we define a measure of the compression performance under communication-rate constraints -- the \emph{per-bit accuracy} -- which addresses the ultimate improvement of accuracy that a bit of communication brings to the centralized model. In order to maximize the per-bit accuracy, we consider modeling the DNN gradient updates at remote learners as a generalized normal distribution. Under this assumption on the DNN gradient distribution, we propose a class of distortion measures to aid the design of quantizers for the compression of the model updates. We argue that this family of distortion measures, which we refer to as "$M$-magnitude weighted $L_2$" norm, captures the practitioner's intuition in the choice of gradient compressor. Numerical simulations are provided to validate the proposed approach for the CIFAR-10 dataset.

==> K_means_exp_on04_20_2022_17_42_38_R2_num_it1000.txt <==
 be          c1          c2          c3       c4
 5.000e-01 -9.931e+01 -2.837e+01  2.837e+01  9.931e+01
 5.100e-01 -8.743e+01 -2.530e+01  2.530e+01  8.743e+01
 5.200e-01 -7.740e+01 -2.267e+01  2.267e+01  7.740e+01
 5.300e-01 -6.888e+01 -2.042e+01  2.042e+01  6.888e+01
 5.400e-01 -6.161e+01 -1.848e+01  1.848e+01  6.161e+01
 5.500e-01 -5.536e+01 -1.679e+01  1.679e+01  5.536e+01
 5.600e-01 -4.996e+01 -1.532e+01  1.532e+01  4.996e+01
 5.700e-01 -4.527e+01 -1.403e+01  1.403e+01  4.527e+01
 5.800e-01 -4.119e+01 -1.290e+01  1.290e+01  4.119e+01
 5.900e-01 -3.761e+01 -1.190e+01  1.190e+01  3.761e+01
 6.000e-01 -3.446e+01 -1.101e+01  1.101e+01  3.446e+01
 6.100e-01 -3.168e+01 -1.021e+01  1.021e+01  3.168e+01
 6.200e-01 -2.922e+01 -9.506e+00  9.506e+00  2.922e+01
 6.300e-01 -2.703e+01 -8.871e+00  8.871e+00  2.703e+01
 6.400e-01 -2.507e+01 -8.300e+00  8.300e+00  2.507e+01
 6.500e-01 -2.331e+01 -7.785e+00  7.785e+00  2.331e+01
 6.600e-01 -2.174e+01 -7.318e+00  7.318e+00  2.174e+01
 6.700e-01 -2.032e+01 -6.895e+00  6.895e+00  2.032e+01
 6.800e-01 -1.903e+01 -6.510e+00  6.510e+00  1.903e+01
 6.900e-01 -1.787e+01 -6.158e+00  6.158e+00  1.787e+01
 7.000e-01 -1.681e+01 -5.837e+00  5.837e+00  1.681e+01
 7.100e-01 -1.585e+01 -5.543e+00  5.543e+00  1.585e+01
 7.200e-01 -1.497e+01 -5.272e+00  5.272e+00  1.497e+01
 7.300e-01 -1.416e+01 -5.023e+00  5.023e+00  1.416e+01
 7.400e-01 -1.342e+01 -4.793e+00  4.793e+00  1.342e+01
 7.500e-01 -1.274e+01 -4.580e+00  4.580e+00  1.274e+01
 7.600e-01 -1.212e+01 -4.384e+00  4.384e+00  1.212e+01
 7.700e-01 -1.154e+01 -4.201e+00  4.201e+00  1.154e+01
 7.800e-01 -1.100e+01 -4.032e+00  4.032e+00  1.100e+01
 7.900e-01 -1.051e+01 -3.874e+00  3.874e+00  1.051e+01
 8.000e-01 -1.005e+01 -3.727e+00  3.727e+00  1.005e+01
 8.100e-01 -9.624e+00 -3.589e+00  3.589e+00  9.624e+00
 8.200e-01 -9.226e+00 -3.461e+00  3.461e+00  9.226e+00
 8.300e-01 -8.856e+00 -3.340e+00  3.340e+00  8.856e+00
 8.400e-01 -8.510e+00 -3.227e+00  3.227e+00  8.510e+00
 8.500e-01 -8.187e+00 -3.121e+00  3.121e+00  8.187e+00
 8.600e-01 -7.884e+00 -3.022e+00  3.022e+00  7.884e+00
 8.700e-01 -7.600e+00 -2.928e+00  2.928e+00  7.600e+00
 8.800e-01 -7.334e+00 -2.839e+00  2.839e+00  7.334e+00
 8.900e-01 -7.083e+00 -2.756e+00  2.756e+00  7.083e+00
 9.000e-01 -6.847e+00 -2.677e+00  2.677e+00  6.847e+00
 9.100e-01 -6.625e+00 -2.602e+00  2.602e+00  6.625e+00
 9.200e-01 -6.415e+00 -2.532e+00  2.532e+00  6.415e+00
 9.300e-01 -6.217e+00 -2.465e+00  2.465e+00  6.217e+00
 9.400e-01 -6.030e+00 -2.402e+00  2.402e+00  6.030e+00
 9.500e-01 -5.853e+00 -2.341e+00  2.341e+00  5.853e+00
 9.600e-01 -5.685e+00 -2.284e+00  2.284e+00  5.685e+00
 9.700e-01 -5.526e+00 -2.230e+00  2.230e+00  5.526e+00
 9.800e-01 -5.375e+00 -2.178e+00  2.178e+00  5.375e+00
 9.900e-01 -5.231e+00 -2.128e+00  2.128e+00  5.231e+00
 1.000e+00 -5.095e+00 -2.081e+00  2.081e+00  5.095e+00
 1.010e+00 -4.965e+00 -2.036e+00  2.036e+00  4.965e+00
 1.020e+00 -4.842e+00 -1.993e+00  1.993e+00  4.842e+00
 1.030e+00 -4.724e+00 -1.952e+00  1.952e+00  4.724e+00
 1.040e+00 -4.611e+00 -1.913e+00  1.913e+00  4.611e+00
 1.050e+00 -4.504e+00 -1.876e+00  1.876e+00  4.504e+00
 1.060e+00 -4.402e+00 -1.840e+00  1.840e+00  4.402e+00
 1.070e+00 -4.304e+00 -1.805e+00  1.805e+00  4.304e+00
 1.080e+00 -4.210e+00 -1.772e+00  1.772e+00  4.210e+00
 1.090e+00 -4.120e+00 -1.740e+00  1.740e+00  4.120e+00
 1.100e+00 -4.034e+00 -1.710e+00  1.710e+00  4.034e+00
 1.110e+00 -3.952e+00 -1.681e+00  1.681e+00  3.952e+00
 1.120e+00 -3.873e+00 -1.653e+00  1.653e+00  3.873e+00
 1.130e+00 -3.797e+00 -1.626e+00  1.626e+00  3.797e+00
 1.140e+00 -3.724e+00 -1.599e+00  1.599e+00  3.724e+00
 1.150e+00 -3.654e+00 -1.574e+00  1.574e+00  3.654e+00
 1.160e+00 -3.587e+00 -1.550e+00  1.550e+00  3.587e+00
 1.170e+00 -3.522e+00 -1.527e+00  1.527e+00  3.522e+00
 1.180e+00 -3.460e+00 -1.505e+00  1.505e+00  3.460e+00
 1.190e+00 -3.400e+00 -1.483e+00  1.483e+00  3.400e+00
 1.200e+00 -3.342e+00 -1.462e+00  1.462e+00  3.342e+00
 1.210e+00 -3.286e+00 -1.442e+00  1.442e+00  3.286e+00
 1.220e+00 -3.232e+00 -1.422e+00  1.422e+00  3.232e+00
 1.230e+00 -3.181e+00 -1.403e+00  1.403e+00  3.181e+00
 1.240e+00 -3.131e+00 -1.385e+00  1.385e+00  3.131e+00
 1.250e+00 -3.082e+00 -1.368e+00  1.368e+00  3.082e+00
 1.260e+00 -3.035e+00 -1.351e+00  1.351e+00  3.035e+00
 1.270e+00 -2.990e+00 -1.334e+00  1.334e+00  2.990e+00
 1.280e+00 -2.947e+00 -1.318e+00  1.318e+00  2.947e+00
 1.290e+00 -2.904e+00 -1.303e+00  1.303e+00  2.904e+00
 1.300e+00 -2.864e+00 -1.288e+00  1.288e+00  2.864e+00
 1.310e+00 -2.824e+00 -1.273e+00  1.273e+00  2.824e+00
 1.320e+00 -2.786e+00 -1.259e+00  1.259e+00  2.786e+00
 1.330e+00 -2.749e+00 -1.245e+00  1.245e+00  2.749e+00
 1.340e+00 -2.713e+00 -1.232e+00  1.232e+00  2.713e+00
 1.350e+00 -2.678e+00 -1.219e+00  1.219e+00  2.678e+00
 1.360e+00 -2.644e+00 -1.206e+00  1.206e+00  2.644e+00
 1.370e+00 -2.611e+00 -1.194e+00  1.194e+00  2.611e+00
 1.380e+00 -2.579e+00 -1.182e+00  1.182e+00  2.579e+00
 1.390e+00 -2.548e+00 -1.171e+00  1.171e+00  2.548e+00
 1.400e+00 -2.518e+00 -1.160e+00  1.160e+00  2.518e+00
 1.410e+00 -2.489e+00 -1.149e+00  1.149e+00  2.489e+00
 1.420e+00 -2.461e+00 -1.138e+00  1.138e+00  2.461e+00
 1.430e+00 -2.433e+00 -1.128e+00  1.128e+00  2.433e+00
 1.440e+00 -2.406e+00 -1.118e+00  1.118e+00  2.406e+00
 1.450e+00 -2.380e+00 -1.108e+00  1.108e+00  2.380e+00
 1.460e+00 -2.355e+00 -1.098e+00  1.098e+00  2.355e+00
 1.470e+00 -2.330e+00 -1.089e+00  1.089e+00  2.330e+00
 1.480e+00 -2.306e+00 -1.080e+00  1.080e+00  2.306e+00
 1.490e+00 -2.282e+00 -1.071e+00  1.071e+00  2.282e+00
 1.500e+00 -2.259e+00 -1.063e+00  1.063e+00  2.259e+00
 1.510e+00 -2.237e+00 -1.054e+00  1.054e+00  2.237e+00
 1.520e+00 -2.216e+00 -1.046e+00  1.046e+00  2.216e+00
 1.530e+00 -2.194e+00 -1.038e+00  1.038e+00  2.194e+00
 1.540e+00 -2.174e+00 -1.030e+00  1.030e+00  2.174e+00
 1.550e+00 -2.154e+00 -1.023e+00  1.023e+00  2.154e+00
 1.560e+00 -2.134e+00 -1.015e+00  1.015e+00  2.134e+00
 1.570e+00 -2.115e+00 -1.008e+00  1.008e+00  2.115e+00
 1.580e+00 -2.096e+00 -1.001e+00  1.001e+00  2.096e+00
 1.590e+00 -2.078e+00 -9.941e-01  9.941e-01  2.078e+00
 1.600e+00 -2.060e+00 -9.873e-01  9.873e-01  2.060e+00
 1.610e+00 -2.043e+00 -9.807e-01  9.807e-01  2.043e+00
 1.620e+00 -2.026e+00 -9.742e-01  9.742e-01  2.026e+00
 1.630e+00 -2.009e+00 -9.679e-01  9.679e-01  2.009e+00
 1.640e+00 -1.993e+00 -9.617e-01  9.617e-01  1.993e+00
 1.650e+00 -1.977e+00 -9.557e-01  9.557e-01  1.977e+00
 1.660e+00 -1.962e+00 -9.498e-01  9.498e-01  1.962e+00
 1.670e+00 -1.946e+00 -9.440e-01  9.440e-01  1.946e+00
 1.680e+00 -1.932e+00 -9.383e-01  9.383e-01  1.932e+00
 1.690e+00 -1.917e+00 -9.328e-01  9.328e-01  1.917e+00
 1.700e+00 -1.903e+00 -9.273e-01  9.273e-01  1.903e+00
 1.710e+00 -1.889e+00 -9.220e-01  9.220e-01  1.889e+00
 1.720e+00 -1.875e+00 -9.168e-01  9.168e-01  1.875e+00
 1.730e+00 -1.862e+00 -9.117e-01  9.117e-01  1.862e+00
 1.740e+00 -1.849e+00 -9.067e-01  9.067e-01  1.849e+00
 1.750e+00 -1.836e+00 -9.018e-01  9.018e-01  1.836e+00
 1.760e+00 -1.824e+00 -8.970e-01  8.970e-01  1.824e+00
 1.770e+00 -1.811e+00 -8.923e-01  8.923e-01  1.811e+00
 1.780e+00 -1.799e+00 -8.877e-01  8.877e-01  1.799e+00
 1.790e+00 -1.788e+00 -8.832e-01  8.832e-01  1.788e+00


==> K_means_exp_on04_21_2022_12_04_28_R3_num_it1000.txt <==
be          c1          c2          c3       c4         c5          c6          c7          c8
 5.000e-01 -1.723e+02 -9.222e+01 -4.852e+01 -1.835e+01  1.835e+01  4.852e+01  9.222e+01  1.723e+02
 5.100e-01 -1.506e+02 -8.110e+01 -4.292e+01 -1.638e+01  1.638e+01  4.292e+01  8.110e+01  1.506e+02
 5.200e-01 -1.325e+02 -7.173e+01 -3.817e+01 -1.470e+01  1.470e+01  3.817e+01  7.173e+01  1.325e+02
 5.300e-01 -1.171e+02 -6.377e+01 -3.413e+01 -1.326e+01  1.326e+01  3.413e+01  6.377e+01  1.171e+02
 5.400e-01 -1.041e+02 -5.699e+01 -3.066e+01 -1.201e+01  1.201e+01  3.066e+01  5.699e+01  1.041e+02
 5.500e-01 -9.300e+01 -5.116e+01 -2.767e+01 -1.093e+01  1.093e+01  2.767e+01  5.116e+01  9.300e+01
 5.600e-01 -8.344e+01 -4.614e+01 -2.508e+01 -9.985e+00  9.985e+00  2.508e+01  4.614e+01  8.344e+01
 5.700e-01 -7.518e+01 -4.178e+01 -2.282e+01 -9.156e+00  9.156e+00  2.282e+01  4.178e+01  7.518e+01
 5.800e-01 -6.802e+01 -3.798e+01 -2.084e+01 -8.426e+00  8.426e+00  2.084e+01  3.798e+01  6.802e+01
 5.900e-01 -6.178e+01 -3.465e+01 -1.911e+01 -7.780e+00  7.780e+00  1.911e+01  3.465e+01  6.178e+01
 6.000e-01 -5.631e+01 -3.173e+01 -1.758e+01 -7.207e+00  7.207e+00  1.758e+01  3.173e+01  5.631e+01
 6.100e-01 -5.151e+01 -2.915e+01 -1.622e+01 -6.695e+00  6.695e+00  1.622e+01  2.915e+01  5.151e+01
 6.200e-01 -4.726e+01 -2.687e+01 -1.501e+01 -6.238e+00  6.238e+00  1.501e+01  2.687e+01  4.726e+01
 6.300e-01 -4.351e+01 -2.484e+01 -1.394e+01 -5.828e+00  5.828e+00  1.394e+01  2.484e+01  4.351e+01
 6.400e-01 -4.016e+01 -2.303e+01 -1.297e+01 -5.459e+00  5.459e+00  1.297e+01  2.303e+01  4.016e+01
 6.500e-01 -3.718e+01 -2.140e+01 -1.211e+01 -5.125e+00  5.125e+00  1.211e+01  2.140e+01  3.718e+01
 6.600e-01 -3.451e+01 -1.994e+01 -1.133e+01 -4.823e+00  4.823e+00  1.133e+01  1.994e+01  3.451e+01
 6.700e-01 -3.212e+01 -1.863e+01 -1.062e+01 -4.548e+00  4.548e+00  1.062e+01  1.863e+01  3.212e+01
 6.800e-01 -2.996e+01 -1.745e+01 -9.982e+00 -4.299e+00  4.299e+00  9.982e+00  1.745e+01  2.996e+01
 6.900e-01 -2.801e+01 -1.637e+01 -9.401e+00 -4.071e+00  4.071e+00  9.401e+00  1.637e+01  2.801e+01
 7.000e-01 -2.624e+01 -1.540e+01 -8.872e+00 -3.862e+00  3.862e+00  8.872e+00  1.540e+01  2.624e+01
 7.100e-01 -2.464e+01 -1.451e+01 -8.389e+00 -3.670e+00  3.670e+00  8.389e+00  1.451e+01  2.464e+01
 7.200e-01 -2.318e+01 -1.370e+01 -7.946e+00 -3.494e+00  3.494e+00  7.946e+00  1.370e+01  2.318e+01
 7.300e-01 -2.185e+01 -1.295e+01 -7.541e+00 -3.332e+00  3.332e+00  7.541e+00  1.295e+01  2.185e+01
 7.400e-01 -2.064e+01 -1.227e+01 -7.168e+00 -3.183e+00  3.183e+00  7.168e+00  1.227e+01  2.064e+01
 7.500e-01 -1.952e+01 -1.165e+01 -6.824e+00 -3.044e+00  3.044e+00  6.824e+00  1.165e+01  1.952e+01
 7.600e-01 -1.850e+01 -1.107e+01 -6.507e+00 -2.916e+00  2.916e+00  6.507e+00  1.107e+01  1.850e+01
 7.700e-01 -1.755e+01 -1.054e+01 -6.214e+00 -2.797e+00  2.797e+00  6.214e+00  1.054e+01  1.755e+01
 7.800e-01 -1.668e+01 -1.005e+01 -5.942e+00 -2.686e+00  2.686e+00  5.942e+00  1.005e+01  1.668e+01
 7.900e-01 -1.588e+01 -9.594e+00 -5.690e+00 -2.583e+00  2.583e+00  5.690e+00  9.594e+00  1.588e+01
 8.000e-01 -1.514e+01 -9.173e+00 -5.455e+00 -2.487e+00  2.487e+00  5.455e+00  9.173e+00  1.514e+01
 8.100e-01 -1.445e+01 -8.781e+00 -5.237e+00 -2.397e+00  2.397e+00  5.237e+00  8.781e+00  1.445e+01
 8.200e-01 -1.381e+01 -8.416e+00 -5.033e+00 -2.313e+00  2.313e+00  5.033e+00  8.416e+00  1.381e+01
 8.300e-01 -1.322e+01 -8.076e+00 -4.843e+00 -2.234e+00  2.234e+00  4.843e+00  8.076e+00  1.322e+01
 8.400e-01 -1.266e+01 -7.759e+00 -4.665e+00 -2.161e+00  2.161e+00  4.665e+00  7.759e+00  1.266e+01
 8.500e-01 -1.215e+01 -7.463e+00 -4.498e+00 -2.091e+00  2.091e+00  4.498e+00  7.463e+00  1.215e+01
 8.600e-01 -1.166e+01 -7.185e+00 -4.342e+00 -2.026e+00  2.026e+00  4.342e+00  7.185e+00  1.166e+01
 8.700e-01 -1.121e+01 -6.925e+00 -4.195e+00 -1.964e+00  1.964e+00  4.195e+00  6.925e+00  1.121e+01
 8.800e-01 -1.079e+01 -6.680e+00 -4.057e+00 -1.906e+00  1.906e+00  4.057e+00  6.680e+00  1.079e+01
 8.900e-01 -1.039e+01 -6.451e+00 -3.927e+00 -1.852e+00  1.852e+00  3.927e+00  6.451e+00  1.039e+01
 9.000e-01 -1.002e+01 -6.235e+00 -3.805e+00 -1.800e+00  1.800e+00  3.805e+00  6.235e+00  1.002e+01
 9.100e-01 -9.668e+00 -6.031e+00 -3.689e+00 -1.751e+00  1.751e+00  3.689e+00  6.031e+00  9.668e+00
 9.200e-01 -9.338e+00 -5.839e+00 -3.580e+00 -1.705e+00  1.705e+00  3.580e+00  5.839e+00  9.338e+00
 9.300e-01 -9.027e+00 -5.658e+00 -3.476e+00 -1.661e+00  1.661e+00  3.476e+00  5.658e+00  9.027e+00
 9.400e-01 -8.733e+00 -5.487e+00 -3.379e+00 -1.619e+00  1.619e+00  3.379e+00  5.487e+00  8.733e+00
 9.500e-01 -8.456e+00 -5.325e+00 -3.286e+00 -1.579e+00  1.579e+00  3.286e+00  5.325e+00  8.456e+00
 9.600e-01 -8.194e+00 -5.171e+00 -3.198e+00 -1.542e+00  1.542e+00  3.198e+00  5.171e+00  8.194e+00
 9.700e-01 -7.946e+00 -5.026e+00 -3.115e+00 -1.506e+00  1.506e+00  3.115e+00  5.026e+00  7.946e+00
 9.800e-01 -7.711e+00 -4.888e+00 -3.035e+00 -1.472e+00  1.472e+00  3.035e+00  4.888e+00  7.711e+00
 9.900e-01 -7.488e+00 -4.757e+00 -2.960e+00 -1.439e+00  1.439e+00  2.960e+00  4.757e+00  7.488e+00
 1.000e+00 -7.277e+00 -4.632e+00 -2.888e+00 -1.408e+00  1.408e+00  2.888e+00  4.632e+00  7.277e+00
 1.010e+00 -7.076e+00 -4.514e+00 -2.820e+00 -1.378e+00  1.378e+00  2.820e+00  4.514e+00  7.076e+00
 1.020e+00 -6.885e+00 -4.401e+00 -2.754e+00 -1.350e+00  1.350e+00  2.754e+00  4.401e+00  6.885e+00
 1.030e+00 -6.703e+00 -4.293e+00 -2.692e+00 -1.323e+00  1.323e+00  2.692e+00  4.293e+00  6.703e+00
 1.040e+00 -6.530e+00 -4.190e+00 -2.633e+00 -1.297e+00  1.297e+00  2.633e+00  4.190e+00  6.530e+00
 1.050e+00 -6.365e+00 -4.093e+00 -2.576e+00 -1.272e+00  1.272e+00  2.576e+00  4.093e+00  6.365e+00
 1.060e+00 -6.207e+00 -3.999e+00 -2.522e+00 -1.249e+00  1.249e+00  2.522e+00  3.999e+00  6.207e+00
 1.070e+00 -6.057e+00 -3.910e+00 -2.470e+00 -1.226e+00  1.226e+00  2.470e+00  3.910e+00  6.057e+00
 1.080e+00 -5.914e+00 -3.824e+00 -2.420e+00 -1.204e+00  1.204e+00  2.420e+00  3.824e+00  5.914e+00
 1.090e+00 -5.776e+00 -3.742e+00 -2.372e+00 -1.183e+00  1.183e+00  2.372e+00  3.742e+00  5.776e+00
 1.100e+00 -5.645e+00 -3.664e+00 -2.326e+00 -1.163e+00  1.163e+00  2.326e+00  3.664e+00  5.645e+00
 1.110e+00 -5.519e+00 -3.589e+00 -2.282e+00 -1.144e+00  1.144e+00  2.282e+00  3.589e+00  5.519e+00
 1.120e+00 -5.399e+00 -3.517e+00 -2.240e+00 -1.125e+00  1.125e+00  2.240e+00  3.517e+00  5.399e+00
 1.130e+00 -5.284e+00 -3.448e+00 -2.200e+00 -1.107e+00  1.107e+00  2.200e+00  3.448e+00  5.284e+00
 1.140e+00 -5.173e+00 -3.381e+00 -2.161e+00 -1.090e+00  1.090e+00  2.161e+00  3.381e+00  5.173e+00
 1.150e+00 -5.067e+00 -3.317e+00 -2.124e+00 -1.073e+00  1.073e+00  2.124e+00  3.317e+00  5.067e+00
 1.160e+00 -4.965e+00 -3.256e+00 -2.088e+00 -1.057e+00  1.057e+00  2.088e+00  3.256e+00  4.965e+00
 1.170e+00 -4.867e+00 -3.197e+00 -2.053e+00 -1.042e+00  1.042e+00  2.053e+00  3.197e+00  4.867e+00
 1.180e+00 -4.773e+00 -3.140e+00 -2.020e+00 -1.027e+00  1.027e+00  2.020e+00  3.140e+00  4.773e+00
 1.190e+00 -4.682e+00 -3.086e+00 -1.987e+00 -1.013e+00  1.013e+00  1.987e+00  3.086e+00  4.682e+00
 1.200e+00 -4.595e+00 -3.033e+00 -1.956e+00 -9.989e-01  9.989e-01  1.956e+00  3.033e+00  4.595e+00
 1.210e+00 -4.511e+00 -2.982e+00 -1.926e+00 -9.855e-01  9.855e-01  1.926e+00  2.982e+00  4.511e+00
 1.220e+00 -4.430e+00 -2.933e+00 -1.898e+00 -9.726e-01  9.726e-01  1.898e+00  2.933e+00  4.430e+00
 1.230e+00 -4.352e+00 -2.886e+00 -1.870e+00 -9.601e-01  9.601e-01  1.870e+00  2.886e+00  4.352e+00
 1.240e+00 -4.277e+00 -2.841e+00 -1.843e+00 -9.480e-01  9.480e-01  1.843e+00  2.841e+00  4.277e+00
 1.250e+00 -4.205e+00 -2.797e+00 -1.817e+00 -9.363e-01  9.363e-01  1.817e+00  2.797e+00  4.205e+00
 1.260e+00 -4.135e+00 -2.754e+00 -1.791e+00 -9.250e-01  9.250e-01  1.791e+00  2.754e+00  4.135e+00
 1.270e+00 -4.067e+00 -2.713e+00 -1.767e+00 -9.140e-01  9.140e-01  1.767e+00  2.713e+00  4.067e+00
 1.280e+00 -4.002e+00 -2.673e+00 -1.744e+00 -9.034e-01  9.034e-01  1.744e+00  2.673e+00  4.002e+00
 1.290e+00 -3.939e+00 -2.635e+00 -1.721e+00 -8.931e-01  8.931e-01  1.721e+00  2.635e+00  3.939e+00
 1.300e+00 -3.878e+00 -2.598e+00 -1.699e+00 -8.831e-01  8.831e-01  1.699e+00  2.598e+00  3.878e+00
 1.310e+00 -3.819e+00 -2.562e+00 -1.677e+00 -8.734e-01  8.734e-01  1.677e+00  2.562e+00  3.819e+00
 1.320e+00 -3.762e+00 -2.527e+00 -1.657e+00 -8.640e-01  8.640e-01  1.657e+00  2.527e+00  3.762e+00
 1.330e+00 -3.707e+00 -2.493e+00 -1.636e+00 -8.549e-01  8.549e-01  1.636e+00  2.493e+00  3.707e+00
 1.340e+00 -3.653e+00 -2.461e+00 -1.617e+00 -8.461e-01  8.461e-01  1.617e+00  2.461e+00  3.653e+00
 1.350e+00 -3.601e+00 -2.429e+00 -1.598e+00 -8.375e-01  8.375e-01  1.598e+00  2.429e+00  3.601e+00
 1.360e+00 -3.551e+00 -2.398e+00 -1.580e+00 -8.291e-01  8.291e-01  1.580e+00  2.398e+00  3.551e+00
 1.370e+00 -3.502e+00 -2.368e+00 -1.562e+00 -8.210e-01  8.210e-01  1.562e+00  2.368e+00  3.502e+00
 1.380e+00 -3.455e+00 -2.339e+00 -1.545e+00 -8.131e-01  8.131e-01  1.545e+00  2.339e+00  3.455e+00
 1.390e+00 -3.409e+00 -2.311e+00 -1.528e+00 -8.055e-01  8.055e-01  1.528e+00  2.311e+00  3.409e+00
 1.400e+00 -3.365e+00 -2.284e+00 -1.511e+00 -7.980e-01  7.980e-01  1.511e+00  2.284e+00  3.365e+00
 1.410e+00 -3.322e+00 -2.257e+00 -1.495e+00 -7.907e-01  7.907e-01  1.495e+00  2.257e+00  3.322e+00
 1.420e+00 -3.280e+00 -2.231e+00 -1.480e+00 -7.837e-01  7.837e-01  1.480e+00  2.231e+00  3.280e+00
 1.430e+00 -3.239e+00 -2.206e+00 -1.465e+00 -7.768e-01  7.768e-01  1.465e+00  2.206e+00  3.239e+00
 1.440e+00 -3.199e+00 -2.182e+00 -1.450e+00 -7.701e-01  7.701e-01  1.450e+00  2.182e+00  3.199e+00
 1.450e+00 -3.161e+00 -2.158e+00 -1.436e+00 -7.636e-01  7.636e-01  1.436e+00  2.158e+00  3.161e+00
 1.460e+00 -3.123e+00 -2.135e+00 -1.422e+00 -7.572e-01  7.572e-01  1.422e+00  2.135e+00  3.123e+00
 1.470e+00 -3.087e+00 -2.113e+00 -1.409e+00 -7.510e-01  7.510e-01  1.409e+00  2.113e+00  3.087e+00
 1.480e+00 -3.052e+00 -2.091e+00 -1.396e+00 -7.450e-01  7.450e-01  1.396e+00  2.091e+00  3.052e+00
 1.490e+00 -3.017e+00 -2.070e+00 -1.383e+00 -7.391e-01  7.391e-01  1.383e+00  2.070e+00  3.017e+00
 1.500e+00 -2.984e+00 -2.049e+00 -1.370e+00 -7.334e-01  7.334e-01  1.370e+00  2.049e+00  2.984e+00
 1.510e+00 -2.951e+00 -2.029e+00 -1.358e+00 -7.278e-01  7.278e-01  1.358e+00  2.029e+00  2.951e+00
 1.520e+00 -2.919e+00 -2.009e+00 -1.346e+00 -7.223e-01  7.223e-01  1.346e+00  2.009e+00  2.919e+00
 1.530e+00 -2.888e+00 -1.990e+00 -1.335e+00 -7.170e-01  7.170e-01  1.335e+00  1.990e+00  2.888e+00
 1.540e+00 -2.858e+00 -1.971e+00 -1.324e+00 -7.118e-01  7.118e-01  1.324e+00  1.971e+00  2.858e+00
 1.550e+00 -2.828e+00 -1.953e+00 -1.313e+00 -7.067e-01  7.067e-01  1.313e+00  1.953e+00  2.828e+00
 1.560e+00 -2.800e+00 -1.935e+00 -1.302e+00 -7.017e-01  7.017e-01  1.302e+00  1.935e+00  2.800e+00
 1.570e+00 -2.772e+00 -1.918e+00 -1.291e+00 -6.969e-01  6.969e-01  1.291e+00  1.918e+00  2.772e+00
 1.580e+00 -2.744e+00 -1.901e+00 -1.281e+00 -6.922e-01  6.922e-01  1.281e+00  1.901e+00  2.744e+00
 1.590e+00 -2.718e+00 -1.884e+00 -1.271e+00 -6.875e-01  6.875e-01  1.271e+00  1.884e+00  2.718e+00
 1.600e+00 -2.692e+00 -1.868e+00 -1.261e+00 -6.830e-01  6.830e-01  1.261e+00  1.868e+00  2.692e+00
 1.610e+00 -2.666e+00 -1.852e+00 -1.252e+00 -6.786e-01  6.786e-01  1.252e+00  1.852e+00  2.666e+00
 1.620e+00 -2.641e+00 -1.837e+00 -1.242e+00 -6.743e-01  6.743e-01  1.242e+00  1.837e+00  2.641e+00
 1.630e+00 -2.617e+00 -1.822e+00 -1.233e+00 -6.700e-01  6.700e-01  1.233e+00  1.822e+00  2.617e+00
 1.640e+00 -2.594e+00 -1.807e+00 -1.224e+00 -6.659e-01  6.659e-01  1.224e+00  1.807e+00  2.594e+00
 1.650e+00 -2.570e+00 -1.793e+00 -1.216e+00 -6.618e-01  6.618e-01  1.216e+00  1.793e+00  2.570e+00
 1.660e+00 -2.548e+00 -1.779e+00 -1.207e+00 -6.579e-01  6.579e-01  1.207e+00  1.779e+00  2.548e+00
 1.670e+00 -2.526e+00 -1.765e+00 -1.199e+00 -6.540e-01  6.540e-01  1.199e+00  1.765e+00  2.526e+00
 1.680e+00 -2.504e+00 -1.751e+00 -1.191e+00 -6.502e-01  6.502e-01  1.191e+00  1.751e+00  2.504e+00
 1.690e+00 -2.483e+00 -1.738e+00 -1.183e+00 -6.465e-01  6.465e-01  1.183e+00  1.738e+00  2.483e+00
 1.700e+00 -2.462e+00 -1.725e+00 -1.175e+00 -6.428e-01  6.428e-01  1.175e+00  1.725e+00  2.462e+00
 1.710e+00 -2.442e+00 -1.713e+00 -1.167e+00 -6.393e-01  6.393e-01  1.167e+00  1.713e+00  2.442e+00
 1.720e+00 -2.423e+00 -1.701e+00 -1.160e+00 -6.358e-01  6.358e-01  1.160e+00  1.701e+00  2.423e+00
 1.730e+00 -2.403e+00 -1.688e+00 -1.153e+00 -6.324e-01  6.324e-01  1.153e+00  1.688e+00  2.403e+00
 1.740e+00 -2.384e+00 -1.677e+00 -1.145e+00 -6.290e-01  6.290e-01  1.145e+00  1.677e+00  2.384e+00
 1.750e+00 -2.366e+00 -1.665e+00 -1.138e+00 -6.257e-01  6.257e-01  1.138e+00  1.665e+00  2.366e+00
 1.760e+00 -2.348e+00 -1.654e+00 -1.131e+00 -6.225e-01  6.225e-01  1.131e+00  1.654e+00  2.348e+00
 1.770e+00 -2.330e+00 -1.643e+00 -1.125e+00 -6.193e-01  6.193e-01  1.125e+00  1.643e+00  2.330e+00
 1.780e+00 -2.312e+00 -1.632e+00 -1.118e+00 -6.162e-01  6.162e-01  1.118e+00  1.632e+00  2.312e+00
 1.790e+00 -2.295e+00 -1.621e+00 -1.112e+00 -6.132e-01  6.132e-01  1.112e+00  1.621e+00  2.295e+00


==> K_means_exp_on05_13_2022_17_03_21_R3_M4_num_it1000.txt <==
be          c1          c2          c3       c4         c5          c6          c7          c8
 5.000e-01 -3.261e+02 -1.927e+02 -1.141e+02 -5.405e+01  5.405e+01  1.141e+02  1.927e+02  3.261e+02
 5.100e-01 -2.815e+02 -1.671e+02 -9.945e+01 -4.746e+01  4.746e+01  9.945e+01  1.671e+02  2.815e+02
 5.200e-01 -2.445e+02 -1.459e+02 -8.722e+01 -4.192e+01  4.192e+01  8.722e+01  1.459e+02  2.445e+02
 5.300e-01 -2.136e+02 -1.281e+02 -7.693e+01 -3.722e+01  3.722e+01  7.693e+01  1.281e+02  2.136e+02
 5.400e-01 -1.877e+02 -1.131e+02 -6.821e+01 -3.323e+01  3.323e+01  6.821e+01  1.131e+02  1.877e+02
 5.500e-01 -1.658e+02 -1.003e+02 -6.079e+01 -2.980e+01  2.980e+01  6.079e+01  1.003e+02  1.658e+02
 5.600e-01 -1.472e+02 -8.944e+01 -5.443e+01 -2.685e+01  2.685e+01  5.443e+01  8.944e+01  1.472e+02
 5.700e-01 -1.313e+02 -8.011e+01 -4.896e+01 -2.429e+01  2.429e+01  4.896e+01  8.011e+01  1.313e+02
 5.800e-01 -1.176e+02 -7.206e+01 -4.422e+01 -2.207e+01  2.207e+01  4.422e+01  7.206e+01  1.176e+02
 5.900e-01 -1.058e+02 -6.509e+01 -4.009e+01 -2.012e+01  2.012e+01  4.009e+01  6.509e+01  1.058e+02
 6.000e-01 -9.557e+01 -5.902e+01 -3.649e+01 -1.842e+01  1.842e+01  3.649e+01  5.902e+01  9.557e+01
 6.100e-01 -8.664e+01 -5.371e+01 -3.333e+01 -1.691e+01  1.691e+01  3.333e+01  5.371e+01  8.664e+01
 6.200e-01 -7.882e+01 -4.905e+01 -3.055e+01 -1.558e+01  1.558e+01  3.055e+01  4.905e+01  7.882e+01
 6.300e-01 -7.195e+01 -4.494e+01 -2.809e+01 -1.440e+01  1.440e+01  2.809e+01  4.494e+01  7.195e+01
 6.400e-01 -6.589e+01 -4.130e+01 -2.591e+01 -1.334e+01  1.334e+01  2.591e+01  4.130e+01  6.589e+01
 6.500e-01 -6.053e+01 -3.807e+01 -2.396e+01 -1.240e+01  1.240e+01  2.396e+01  3.807e+01  6.053e+01
 6.600e-01 -5.576e+01 -3.519e+01 -2.222e+01 -1.155e+01  1.155e+01  2.222e+01  3.519e+01  5.576e+01
 6.700e-01 -5.151e+01 -3.262e+01 -2.066e+01 -1.079e+01  1.079e+01  2.066e+01  3.262e+01  5.151e+01
 6.800e-01 -4.771e+01 -3.031e+01 -1.926e+01 -1.010e+01  1.010e+01  1.926e+01  3.031e+01  4.771e+01
 6.900e-01 -4.430e+01 -2.823e+01 -1.799e+01 -9.482e+00  9.482e+00  1.799e+01  2.823e+01  4.430e+01
 7.000e-01 -4.123e+01 -2.636e+01 -1.685e+01 -8.917e+00  8.917e+00  1.685e+01  2.636e+01  4.123e+01
 7.100e-01 -3.846e+01 -2.466e+01 -1.581e+01 -8.402e+00  8.402e+00  1.581e+01  2.466e+01  3.846e+01
 7.200e-01 -3.596e+01 -2.313e+01 -1.487e+01 -7.933e+00  7.933e+00  1.487e+01  2.313e+01  3.596e+01
 7.300e-01 -3.369e+01 -2.173e+01 -1.401e+01 -7.504e+00  7.504e+00  1.401e+01  2.173e+01  3.369e+01
 7.400e-01 -3.162e+01 -2.046e+01 -1.323e+01 -7.111e+00  7.111e+00  1.323e+01  2.046e+01  3.162e+01
 7.500e-01 -2.974e+01 -1.929e+01 -1.251e+01 -6.750e+00  6.750e+00  1.251e+01  1.929e+01  2.974e+01
 7.600e-01 -2.802e+01 -1.823e+01 -1.185e+01 -6.418e+00  6.418e+00  1.185e+01  1.823e+01  2.802e+01
 7.700e-01 -2.645e+01 -1.725e+01 -1.124e+01 -6.111e+00  6.111e+00  1.124e+01  1.725e+01  2.645e+01
 7.800e-01 -2.501e+01 -1.635e+01 -1.068e+01 -5.828e+00  5.828e+00  1.068e+01  1.635e+01  2.501e+01
 7.900e-01 -2.368e+01 -1.552e+01 -1.017e+01 -5.566e+00  5.566e+00  1.017e+01  1.552e+01  2.368e+01
 8.000e-01 -2.246e+01 -1.476e+01 -9.693e+00 -5.323e+00  5.323e+00  9.693e+00  1.476e+01  2.246e+01
 8.100e-01 -2.133e+01 -1.406e+01 -9.251e+00 -5.097e+00  5.097e+00  9.251e+00  1.406e+01  2.133e+01
 8.200e-01 -2.029e+01 -1.340e+01 -8.842e+00 -4.887e+00  4.887e+00  8.842e+00  1.340e+01  2.029e+01
 8.300e-01 -1.932e+01 -1.280e+01 -8.461e+00 -4.692e+00  4.692e+00  8.461e+00  1.280e+01  1.932e+01
 8.400e-01 -1.843e+01 -1.223e+01 -8.107e+00 -4.509e+00  4.509e+00  8.107e+00  1.223e+01  1.843e+01
 8.500e-01 -1.760e+01 -1.171e+01 -7.776e+00 -4.339e+00  4.339e+00  7.776e+00  1.171e+01  1.760e+01
 8.600e-01 -1.682e+01 -1.122e+01 -7.468e+00 -4.179e+00  4.179e+00  7.468e+00  1.122e+01  1.682e+01
 8.700e-01 -1.610e+01 -1.076e+01 -7.180e+00 -4.029e+00  4.029e+00  7.180e+00  1.076e+01  1.610e+01
 8.800e-01 -1.543e+01 -1.034e+01 -6.909e+00 -3.889e+00  3.889e+00  6.909e+00  1.034e+01  1.543e+01
 8.900e-01 -1.480e+01 -9.937e+00 -6.656e+00 -3.757e+00  3.757e+00  6.656e+00  9.937e+00  1.480e+01
 9.000e-01 -1.422e+01 -9.563e+00 -6.419e+00 -3.633e+00  3.633e+00  6.419e+00  9.563e+00  1.422e+01
 9.100e-01 -1.367e+01 -9.212e+00 -6.195e+00 -3.516e+00  3.516e+00  6.195e+00  9.212e+00  1.367e+01
 9.200e-01 -1.315e+01 -8.882e+00 -5.985e+00 -3.405e+00  3.405e+00  5.985e+00  8.882e+00  1.315e+01
 9.300e-01 -1.266e+01 -8.572e+00 -5.787e+00 -3.301e+00  3.301e+00  5.787e+00  8.572e+00  1.266e+01
 9.400e-01 -1.221e+01 -8.280e+00 -5.601e+00 -3.203e+00  3.203e+00  5.601e+00  8.280e+00  1.221e+01
 9.500e-01 -1.178e+01 -8.005e+00 -5.424e+00 -3.110e+00  3.110e+00  5.424e+00  8.005e+00  1.178e+01
 9.600e-01 -1.137e+01 -7.745e+00 -5.258e+00 -3.022e+00  3.022e+00  5.258e+00  7.745e+00  1.137e+01
 9.700e-01 -1.099e+01 -7.499e+00 -5.100e+00 -2.938e+00  2.938e+00  5.100e+00  7.499e+00  1.099e+01
 9.800e-01 -1.063e+01 -7.267e+00 -4.951e+00 -2.859e+00  2.859e+00  4.951e+00  7.267e+00  1.063e+01
 9.900e-01 -1.029e+01 -7.047e+00 -4.809e+00 -2.784e+00  2.784e+00  4.809e+00  7.047e+00  1.029e+01
 1.000e+00 -9.969e+00 -6.838e+00 -4.675e+00 -2.712e+00  2.712e+00  4.675e+00  6.838e+00  9.969e+00
 1.010e+00 -9.664e+00 -6.641e+00 -4.548e+00 -2.644e+00  2.644e+00  4.548e+00  6.641e+00  9.664e+00
 1.020e+00 -9.374e+00 -6.453e+00 -4.426e+00 -2.580e+00  2.580e+00  4.426e+00  6.453e+00  9.374e+00
 1.030e+00 -9.099e+00 -6.275e+00 -4.311e+00 -2.518e+00  2.518e+00  4.311e+00  6.275e+00  9.099e+00
 1.040e+00 -8.838e+00 -6.105e+00 -4.201e+00 -2.459e+00  2.459e+00  4.201e+00  6.105e+00  8.838e+00
 1.050e+00 -8.590e+00 -5.944e+00 -4.097e+00 -2.403e+00  2.403e+00  4.097e+00  5.944e+00  8.590e+00
 1.060e+00 -8.354e+00 -5.790e+00 -3.997e+00 -2.349e+00  2.349e+00  3.997e+00  5.790e+00  8.354e+00
 1.070e+00 -8.129e+00 -5.644e+00 -3.902e+00 -2.298e+00  2.298e+00  3.902e+00  5.644e+00  8.129e+00
 1.080e+00 -7.915e+00 -5.504e+00 -3.811e+00 -2.249e+00  2.249e+00  3.811e+00  5.504e+00  7.915e+00
 1.090e+00 -7.711e+00 -5.370e+00 -3.724e+00 -2.202e+00  2.202e+00  3.724e+00  5.370e+00  7.711e+00
 1.100e+00 -7.516e+00 -5.243e+00 -3.641e+00 -2.157e+00  2.157e+00  3.641e+00  5.243e+00  7.516e+00
 1.110e+00 -7.330e+00 -5.121e+00 -3.561e+00 -2.114e+00  2.114e+00  3.561e+00  5.121e+00  7.330e+00
 1.120e+00 -7.152e+00 -5.004e+00 -3.485e+00 -2.073e+00  2.073e+00  3.485e+00  5.004e+00  7.152e+00
 1.130e+00 -6.982e+00 -4.893e+00 -3.412e+00 -2.033e+00  2.033e+00  3.412e+00  4.893e+00  6.982e+00
 1.140e+00 -6.819e+00 -4.786e+00 -3.342e+00 -1.995e+00  1.995e+00  3.342e+00  4.786e+00  6.819e+00
 1.150e+00 -6.663e+00 -4.683e+00 -3.275e+00 -1.958e+00  1.958e+00  3.275e+00  4.683e+00  6.663e+00
 1.160e+00 -6.514e+00 -4.585e+00 -3.211e+00 -1.923e+00  1.923e+00  3.211e+00  4.585e+00  6.514e+00
 1.170e+00 -6.371e+00 -4.491e+00 -3.149e+00 -1.890e+00  1.890e+00  3.149e+00  4.491e+00  6.371e+00
 1.180e+00 -6.233e+00 -4.400e+00 -3.089e+00 -1.857e+00  1.857e+00  3.089e+00  4.400e+00  6.233e+00
 1.190e+00 -6.102e+00 -4.313e+00 -3.032e+00 -1.826e+00  1.826e+00  3.032e+00  4.313e+00  6.102e+00
 1.200e+00 -5.975e+00 -4.229e+00 -2.977e+00 -1.796e+00  1.796e+00  2.977e+00  4.229e+00  5.975e+00
 1.210e+00 -5.853e+00 -4.149e+00 -2.924e+00 -1.766e+00  1.766e+00  2.924e+00  4.149e+00  5.853e+00
 1.220e+00 -5.736e+00 -4.071e+00 -2.873e+00 -1.738e+00  1.738e+00  2.873e+00  4.071e+00  5.736e+00
 1.230e+00 -5.624e+00 -3.997e+00 -2.824e+00 -1.711e+00  1.711e+00  2.824e+00  3.997e+00  5.624e+00
 1.240e+00 -5.515e+00 -3.925e+00 -2.777e+00 -1.685e+00  1.685e+00  2.777e+00  3.925e+00  5.515e+00
 1.250e+00 -5.411e+00 -3.856e+00 -2.731e+00 -1.660e+00  1.660e+00  2.731e+00  3.856e+00  5.411e+00
 1.260e+00 -5.311e+00 -3.789e+00 -2.687e+00 -1.636e+00  1.636e+00  2.687e+00  3.789e+00  5.311e+00
 1.270e+00 -5.214e+00 -3.724e+00 -2.644e+00 -1.612e+00  1.612e+00  2.644e+00  3.724e+00  5.214e+00
 1.280e+00 -5.120e+00 -3.662e+00 -2.603e+00 -1.590e+00  1.590e+00  2.603e+00  3.662e+00  5.120e+00
 1.290e+00 -5.030e+00 -3.602e+00 -2.563e+00 -1.568e+00  1.568e+00  2.563e+00  3.602e+00  5.030e+00
 1.300e+00 -4.943e+00 -3.544e+00 -2.525e+00 -1.546e+00  1.546e+00  2.525e+00  3.544e+00  4.943e+00
 1.310e+00 -4.859e+00 -3.488e+00 -2.488e+00 -1.526e+00  1.526e+00  2.488e+00  3.488e+00  4.859e+00
 1.320e+00 -4.778e+00 -3.434e+00 -2.452e+00 -1.506e+00  1.506e+00  2.452e+00  3.434e+00  4.778e+00
 1.330e+00 -4.700e+00 -3.382e+00 -2.417e+00 -1.487e+00  1.487e+00  2.417e+00  3.382e+00  4.700e+00
 1.340e+00 -4.624e+00 -3.331e+00 -2.383e+00 -1.468e+00  1.468e+00  2.383e+00  3.331e+00  4.624e+00
 1.350e+00 -4.550e+00 -3.282e+00 -2.350e+00 -1.450e+00  1.450e+00  2.350e+00  3.282e+00  4.550e+00
 1.360e+00 -4.479e+00 -3.234e+00 -2.319e+00 -1.432e+00  1.432e+00  2.319e+00  3.234e+00  4.479e+00
 1.370e+00 -4.411e+00 -3.188e+00 -2.288e+00 -1.415e+00  1.415e+00  2.288e+00  3.188e+00  4.411e+00
 1.380e+00 -4.344e+00 -3.143e+00 -2.258e+00 -1.398e+00  1.398e+00  2.258e+00  3.143e+00  4.344e+00
 1.390e+00 -4.279e+00 -3.100e+00 -2.230e+00 -1.382e+00  1.382e+00  2.230e+00  3.100e+00  4.279e+00
 1.400e+00 -4.217e+00 -3.058e+00 -2.202e+00 -1.367e+00  1.367e+00  2.202e+00  3.058e+00  4.217e+00
 1.410e+00 -4.156e+00 -3.018e+00 -2.174e+00 -1.352e+00  1.352e+00  2.174e+00  3.018e+00  4.156e+00
 1.420e+00 -4.098e+00 -2.978e+00 -2.148e+00 -1.337e+00  1.337e+00  2.148e+00  2.978e+00  4.098e+00
 1.430e+00 -4.041e+00 -2.940e+00 -2.122e+00 -1.322e+00  1.322e+00  2.122e+00  2.940e+00  4.041e+00
 1.440e+00 -3.985e+00 -2.902e+00 -2.098e+00 -1.309e+00  1.309e+00  2.098e+00  2.902e+00  3.985e+00
 1.450e+00 -3.932e+00 -2.866e+00 -2.073e+00 -1.295e+00  1.295e+00  2.073e+00  2.866e+00  3.932e+00
 1.460e+00 -3.879e+00 -2.831e+00 -2.050e+00 -1.282e+00  1.282e+00  2.050e+00  2.831e+00  3.879e+00
 1.470e+00 -3.829e+00 -2.797e+00 -2.027e+00 -1.269e+00  1.269e+00  2.027e+00  2.797e+00  3.829e+00
 1.480e+00 -3.779e+00 -2.764e+00 -2.005e+00 -1.257e+00  1.257e+00  2.005e+00  2.764e+00  3.779e+00
 1.490e+00 -3.732e+00 -2.731e+00 -1.983e+00 -1.244e+00  1.244e+00  1.983e+00  2.731e+00  3.732e+00
 1.500e+00 -3.685e+00 -2.700e+00 -1.962e+00 -1.232e+00  1.232e+00  1.962e+00  2.700e+00  3.685e+00
 1.510e+00 -3.640e+00 -2.669e+00 -1.941e+00 -1.221e+00  1.221e+00  1.941e+00  2.669e+00  3.640e+00
 1.520e+00 -3.596e+00 -2.640e+00 -1.921e+00 -1.210e+00  1.210e+00  1.921e+00  2.640e+00  3.596e+00
 1.530e+00 -3.553e+00 -2.611e+00 -1.902e+00 -1.199e+00  1.199e+00  1.902e+00  2.611e+00  3.553e+00
 1.540e+00 -3.511e+00 -2.582e+00 -1.883e+00 -1.188e+00  1.188e+00  1.883e+00  2.582e+00  3.511e+00
 1.550e+00 -3.471e+00 -2.555e+00 -1.864e+00 -1.178e+00  1.178e+00  1.864e+00  2.555e+00  3.471e+00
 1.560e+00 -3.431e+00 -2.528e+00 -1.846e+00 -1.167e+00  1.167e+00  1.846e+00  2.528e+00  3.431e+00
 1.570e+00 -3.392e+00 -2.502e+00 -1.829e+00 -1.158e+00  1.158e+00  1.829e+00  2.502e+00  3.392e+00
 1.580e+00 -3.355e+00 -2.476e+00 -1.812e+00 -1.148e+00  1.148e+00  1.812e+00  2.476e+00  3.355e+00
 1.590e+00 -3.318e+00 -2.452e+00 -1.795e+00 -1.138e+00  1.138e+00  1.795e+00  2.452e+00  3.318e+00
 1.600e+00 -3.283e+00 -2.427e+00 -1.779e+00 -1.129e+00  1.129e+00  1.779e+00  2.427e+00  3.283e+00
 1.610e+00 -3.248e+00 -2.404e+00 -1.763e+00 -1.120e+00  1.120e+00  1.763e+00  2.404e+00  3.248e+00
 1.620e+00 -3.214e+00 -2.381e+00 -1.747e+00 -1.111e+00  1.111e+00  1.747e+00  2.381e+00  3.214e+00
 1.630e+00 -3.181e+00 -2.358e+00 -1.732e+00 -1.103e+00  1.103e+00  1.732e+00  2.358e+00  3.181e+00
 1.640e+00 -3.148e+00 -2.336e+00 -1.717e+00 -1.094e+00  1.094e+00  1.717e+00  2.336e+00  3.148e+00
 1.650e+00 -3.117e+00 -2.315e+00 -1.703e+00 -1.086e+00  1.086e+00  1.703e+00  2.315e+00  3.117e+00
 1.660e+00 -3.086e+00 -2.294e+00 -1.689e+00 -1.078e+00  1.078e+00  1.689e+00  2.294e+00  3.086e+00
 1.670e+00 -3.056e+00 -2.273e+00 -1.675e+00 -1.070e+00  1.070e+00  1.675e+00  2.273e+00  3.056e+00
 1.680e+00 -3.027e+00 -2.253e+00 -1.661e+00 -1.063e+00  1.063e+00  1.661e+00  2.253e+00  3.027e+00
 1.690e+00 -2.998e+00 -2.234e+00 -1.648e+00 -1.055e+00  1.055e+00  1.648e+00  2.234e+00  2.998e+00
 1.700e+00 -2.970e+00 -2.215e+00 -1.635e+00 -1.048e+00  1.048e+00  1.635e+00  2.215e+00  2.970e+00
 1.710e+00 -2.942e+00 -2.196e+00 -1.622e+00 -1.041e+00  1.041e+00  1.622e+00  2.196e+00  2.942e+00
 1.720e+00 -2.916e+00 -2.178e+00 -1.610e+00 -1.034e+00  1.034e+00  1.610e+00  2.178e+00  2.916e+00
 1.730e+00 -2.889e+00 -2.160e+00 -1.598e+00 -1.027e+00  1.027e+00  1.598e+00  2.160e+00  2.889e+00
 1.740e+00 -2.864e+00 -2.142e+00 -1.586e+00 -1.020e+00  1.020e+00  1.586e+00  2.142e+00  2.864e+00
 1.750e+00 -2.839e+00 -2.125e+00 -1.575e+00 -1.013e+00  1.013e+00  1.575e+00  2.125e+00  2.839e+00
 1.760e+00 -2.814e+00 -2.108e+00 -1.563e+00 -1.007e+00  1.007e+00  1.563e+00  2.108e+00  2.814e+00
 1.770e+00 -2.790e+00 -2.092e+00 -1.552e+00 -1.001e+00  1.001e+00  1.552e+00  2.092e+00  2.790e+00
 1.780e+00 -2.767e+00 -2.076e+00 -1.541e+00 -9.944e-01  9.944e-01  1.541e+00  2.076e+00  2.767e+00
 1.790e+00 -2.744e+00 -2.060e+00 -1.531e+00 -9.884e-01  9.884e-01  1.531e+00  2.060e+00  2.744e+00


==> K_means_exp_on05_16_2022_11_32_08_R2_M4_num_it1000.txt <==
be          c1          c2          c3       c4     
 5.000e-01 -2.090e+02 -7.801e+01  7.801e+01  2.090e+02
 5.100e-01 -1.814e+02 -6.839e+01  6.839e+01  1.814e+02
 5.200e-01 -1.584e+02 -6.030e+01  6.030e+01  1.584e+02
 5.300e-01 -1.391e+02 -5.346e+01  5.346e+01  1.391e+02
 5.400e-01 -1.229e+02 -4.764e+01  4.764e+01  1.229e+02
 5.500e-01 -1.091e+02 -4.266e+01  4.266e+01  1.091e+02
 5.600e-01 -9.727e+01 -3.838e+01  3.838e+01  9.727e+01
 5.700e-01 -8.715e+01 -3.467e+01  3.467e+01  8.715e+01
 5.800e-01 -7.842e+01 -3.145e+01  3.145e+01  7.842e+01
 5.900e-01 -7.085e+01 -2.864e+01  2.864e+01  7.085e+01
 6.000e-01 -6.426e+01 -2.617e+01  2.617e+01  6.426e+01
 6.100e-01 -5.850e+01 -2.400e+01  2.400e+01  5.850e+01
 6.200e-01 -5.343e+01 -2.208e+01  2.208e+01  5.343e+01
 6.300e-01 -4.897e+01 -2.038e+01  2.038e+01  4.897e+01
 6.400e-01 -4.501e+01 -1.886e+01  1.886e+01  4.501e+01
 6.500e-01 -4.150e+01 -1.751e+01  1.751e+01  4.150e+01
 6.600e-01 -3.837e+01 -1.629e+01  1.629e+01  3.837e+01
 6.700e-01 -3.557e+01 -1.520e+01  1.520e+01  3.557e+01
 6.800e-01 -3.305e+01 -1.421e+01  1.421e+01  3.305e+01
 6.900e-01 -3.079e+01 -1.332e+01  1.332e+01  3.079e+01
 7.000e-01 -2.876e+01 -1.251e+01  1.251e+01  2.876e+01
 7.100e-01 -2.691e+01 -1.178e+01  1.178e+01  2.691e+01
 7.200e-01 -2.524e+01 -1.111e+01  1.111e+01  2.524e+01
 7.300e-01 -2.371e+01 -1.050e+01  1.050e+01  2.371e+01
 7.400e-01 -2.233e+01 -9.935e+00  9.935e+00  2.233e+01
 7.500e-01 -2.106e+01 -9.421e+00  9.421e+00  2.106e+01
 7.600e-01 -1.990e+01 -8.948e+00  8.948e+00  1.990e+01
 7.700e-01 -1.883e+01 -8.512e+00  8.512e+00  1.883e+01
 7.800e-01 -1.785e+01 -8.109e+00  8.109e+00  1.785e+01
 7.900e-01 -1.695e+01 -7.737e+00  7.737e+00  1.695e+01
 8.000e-01 -1.612e+01 -7.392e+00  7.392e+00  1.612e+01
 8.100e-01 -1.535e+01 -7.071e+00  7.071e+00  1.535e+01
 8.200e-01 -1.464e+01 -6.774e+00  6.774e+00  1.464e+01
 8.300e-01 -1.397e+01 -6.497e+00  6.497e+00  1.397e+01
 8.400e-01 -1.336e+01 -6.238e+00  6.238e+00  1.336e+01
 8.500e-01 -1.279e+01 -5.997e+00  5.997e+00  1.279e+01
 8.600e-01 -1.225e+01 -5.771e+00  5.771e+00  1.225e+01
 8.700e-01 -1.176e+01 -5.559e+00  5.559e+00  1.176e+01
 8.800e-01 -1.129e+01 -5.361e+00  5.361e+00  1.129e+01
 8.900e-01 -1.085e+01 -5.174e+00  5.174e+00  1.085e+01
 9.000e-01 -1.045e+01 -4.999e+00  4.999e+00  1.045e+01
 9.100e-01 -1.006e+01 -4.834e+00  4.834e+00  1.006e+01
 9.200e-01 -9.702e+00 -4.679e+00  4.679e+00  9.702e+00
 9.300e-01 -9.363e+00 -4.532e+00  4.532e+00  9.363e+00
 9.400e-01 -9.044e+00 -4.394e+00  4.394e+00  9.044e+00
 9.500e-01 -8.743e+00 -4.263e+00  4.263e+00  8.743e+00
 9.600e-01 -8.459e+00 -4.139e+00  4.139e+00  8.459e+00
 9.700e-01 -8.191e+00 -4.022e+00  4.022e+00  8.191e+00
 9.800e-01 -7.937e+00 -3.910e+00  3.910e+00  7.937e+00
 9.900e-01 -7.697e+00 -3.805e+00  3.805e+00  7.697e+00
 1.000e+00 -7.469e+00 -3.704e+00  3.704e+00  7.469e+00
 1.010e+00 -7.253e+00 -3.609e+00  3.609e+00  7.253e+00
 1.020e+00 -7.048e+00 -3.518e+00  3.518e+00  7.048e+00
 1.030e+00 -6.853e+00 -3.431e+00  3.431e+00  6.853e+00
 1.040e+00 -6.667e+00 -3.349e+00  3.349e+00  6.667e+00
 1.050e+00 -6.491e+00 -3.270e+00  3.270e+00  6.491e+00
 1.060e+00 -6.323e+00 -3.195e+00  3.195e+00  6.323e+00
 1.070e+00 -6.163e+00 -3.123e+00  3.123e+00  6.163e+00
 1.080e+00 -6.010e+00 -3.055e+00  3.055e+00  6.010e+00
 1.090e+00 -5.864e+00 -2.989e+00  2.989e+00  5.864e+00
 1.100e+00 -5.725e+00 -2.926e+00  2.926e+00  5.725e+00
 1.110e+00 -5.591e+00 -2.866e+00  2.866e+00  5.591e+00
 1.120e+00 -5.464e+00 -2.809e+00  2.809e+00  5.464e+00
 1.130e+00 -5.342e+00 -2.753e+00  2.753e+00  5.342e+00
 1.140e+00 -5.225e+00 -2.700e+00  2.700e+00  5.225e+00
 1.150e+00 -5.113e+00 -2.649e+00  2.649e+00  5.113e+00
 1.160e+00 -5.005e+00 -2.600e+00  2.600e+00  5.005e+00
 1.170e+00 -4.902e+00 -2.553e+00  2.553e+00  4.902e+00
 1.180e+00 -4.803e+00 -2.508e+00  2.508e+00  4.803e+00
 1.190e+00 -4.707e+00 -2.464e+00  2.464e+00  4.707e+00
 1.200e+00 -4.616e+00 -2.422e+00  2.422e+00  4.616e+00
 1.210e+00 -4.528e+00 -2.382e+00  2.382e+00  4.528e+00
 1.220e+00 -4.443e+00 -2.343e+00  2.343e+00  4.443e+00
 1.230e+00 -4.361e+00 -2.305e+00  2.305e+00  4.361e+00
 1.240e+00 -4.283e+00 -2.269e+00  2.269e+00  4.283e+00
 1.250e+00 -4.207e+00 -2.234e+00  2.234e+00  4.207e+00
 1.260e+00 -4.134e+00 -2.200e+00  2.200e+00  4.134e+00
 1.270e+00 -4.064e+00 -2.167e+00  2.167e+00  4.064e+00
 1.280e+00 -3.995e+00 -2.136e+00  2.136e+00  3.995e+00
 1.290e+00 -3.930e+00 -2.105e+00  2.105e+00  3.930e+00
 1.300e+00 -3.866e+00 -2.075e+00  2.075e+00  3.866e+00
 1.310e+00 -3.805e+00 -2.047e+00  2.047e+00  3.805e+00
 1.320e+00 -3.746e+00 -2.019e+00  2.019e+00  3.746e+00
 1.330e+00 -3.688e+00 -1.992e+00  1.992e+00  3.688e+00
 1.340e+00 -3.633e+00 -1.966e+00  1.966e+00  3.633e+00
 1.350e+00 -3.579e+00 -1.941e+00  1.941e+00  3.579e+00
 1.360e+00 -3.527e+00 -1.917e+00  1.917e+00  3.527e+00
 1.370e+00 -3.477e+00 -1.893e+00  1.893e+00  3.477e+00
 1.380e+00 -3.428e+00 -1.870e+00  1.870e+00  3.428e+00
 1.390e+00 -3.380e+00 -1.848e+00  1.848e+00  3.380e+00
 1.400e+00 -3.334e+00 -1.826e+00  1.826e+00  3.334e+00
 1.410e+00 -3.290e+00 -1.805e+00  1.805e+00  3.290e+00
 1.420e+00 -3.247e+00 -1.785e+00  1.785e+00  3.247e+00
 1.430e+00 -3.205e+00 -1.765e+00  1.765e+00  3.205e+00
 1.440e+00 -3.164e+00 -1.746e+00  1.746e+00  3.164e+00
 1.450e+00 -3.124e+00 -1.727e+00  1.727e+00  3.124e+00
 1.460e+00 -3.086e+00 -1.709e+00  1.709e+00  3.086e+00
 1.470e+00 -3.048e+00 -1.691e+00  1.691e+00  3.048e+00
 1.480e+00 -3.012e+00 -1.674e+00  1.674e+00  3.012e+00
 1.490e+00 -2.977e+00 -1.657e+00  1.657e+00  2.977e+00
 1.500e+00 -2.942e+00 -1.640e+00  1.640e+00  2.942e+00
 1.510e+00 -2.909e+00 -1.624e+00  1.624e+00  2.909e+00
 1.520e+00 -2.876e+00 -1.609e+00  1.609e+00  2.876e+00
 1.530e+00 -2.844e+00 -1.594e+00  1.594e+00  2.844e+00
 1.540e+00 -2.813e+00 -1.579e+00  1.579e+00  2.813e+00
 1.550e+00 -2.783e+00 -1.564e+00  1.564e+00  2.783e+00
 1.560e+00 -2.754e+00 -1.550e+00  1.550e+00  2.754e+00
 1.570e+00 -2.725e+00 -1.537e+00  1.537e+00  2.725e+00
 1.580e+00 -2.697e+00 -1.523e+00  1.523e+00  2.697e+00
 1.590e+00 -2.670e+00 -1.510e+00  1.510e+00  2.670e+00
 1.600e+00 -2.644e+00 -1.498e+00  1.498e+00  2.644e+00
 1.610e+00 -2.618e+00 -1.485e+00  1.485e+00  2.618e+00
 1.620e+00 -2.592e+00 -1.473e+00  1.473e+00  2.592e+00
 1.630e+00 -2.568e+00 -1.461e+00  1.461e+00  2.568e+00
 1.640e+00 -2.544e+00 -1.450e+00  1.450e+00  2.544e+00
 1.650e+00 -2.520e+00 -1.438e+00  1.438e+00  2.520e+00
 1.660e+00 -2.497e+00 -1.427e+00  1.427e+00  2.497e+00
 1.670e+00 -2.475e+00 -1.416e+00  1.416e+00  2.475e+00
 1.680e+00 -2.453e+00 -1.406e+00  1.406e+00  2.453e+00
 1.690e+00 -2.431e+00 -1.395e+00  1.395e+00  2.431e+00
 1.700e+00 -2.410e+00 -1.385e+00  1.385e+00  2.410e+00
 1.710e+00 -2.390e+00 -1.375e+00  1.375e+00  2.390e+00
 1.720e+00 -2.370e+00 -1.366e+00  1.366e+00  2.370e+00
 1.730e+00 -2.350e+00 -1.356e+00  1.356e+00  2.350e+00
 1.740e+00 -2.331e+00 -1.347e+00  1.347e+00  2.331e+00
 1.750e+00 -2.312e+00 -1.338e+00  1.338e+00  2.312e+00
 1.760e+00 -2.294e+00 -1.329e+00  1.329e+00  2.294e+00
 1.770e+00 -2.276e+00 -1.320e+00  1.320e+00  2.276e+00
 1.780e+00 -2.258e+00 -1.312e+00  1.312e+00  2.258e+00
 1.790e+00 -2.241e+00 -1.303e+00  1.303e+00  2.241e+00


==> accuracy-k-means-R2-fixed-seed0.txt <==
 1.000e+00, 4.356e-01
 2.000e+00, 4.846e-01
 3.000e+00, 5.367e-01
 4.000e+00, 5.924e-01
 5.000e+00, 6.420e-01
 6.000e+00, 6.766e-01
 7.000e+00, 6.950e-01
 8.000e+00, 7.192e-01
 9.000e+00, 7.329e-01
 1.000e+01, 7.465e-01


==> accuracy-k-means-R3-fixed-seed0-M4.txt <==
 1.000e+00, 4.565e-01
 2.000e+00, 5.114e-01
 3.000e+00, 5.608e-01
 4.000e+00, 6.103e-01
 5.000e+00, 6.646e-01
 6.000e+00, 6.935e-01
 7.000e+00, 7.172e-01
 8.000e+00, 7.348e-01
 9.000e+00, 7.435e-01
 1.000e+01, 7.556e-01


==> accuracy-topK-16fp-R2-seed0.txt <==
 1.000e+00, 1.900e-01
 2.000e+00, 2.436e-01
 3.000e+00, 3.029e-01
 4.000e+00, 3.548e-01
 5.000e+00, 3.640e-01
 6.000e+00, 3.610e-01
 7.000e+00, 4.307e-01
 8.000e+00, 4.561e-01
 9.000e+00, 4.747e-01
 1.000e+01, 4.572e-01


==> accuracy-topK-16fp-R3-seed0.txt <==
 1.000e+00, 2.295e-01
 2.000e+00, 2.744e-01
 3.000e+00, 3.203e-01
 4.000e+00, 4.008e-01
 5.000e+00, 3.978e-01
 6.000e+00, 4.242e-01
 7.000e+00, 4.601e-01
 8.000e+00, 4.834e-01
 9.000e+00, 4.998e-01
 1.000e+01, 5.086e-01


==> accuracy-topK-8fp-R2-seed0.txt <==
 1.000e+00, 2.677e-01
 2.000e+00, 3.400e-01
 3.000e+00, 4.011e-01
 4.000e+00, 4.456e-01
 5.000e+00, 4.407e-01
 6.000e+00, 4.867e-01
 7.000e+00, 5.288e-01
 8.000e+00, 5.590e-01
 9.000e+00, 5.647e-01
 1.000e+01, 5.659e-01


==> accuracy-topK-8fp-R3-seed0.txt <==
 1.000e+00, 3.299e-01
 2.000e+00, 4.011e-01
 3.000e+00, 4.637e-01
 4.000e+00, 5.160e-01
 5.000e+00, 4.990e-01
 6.000e+00, 5.478e-01
 7.000e+00, 5.784e-01
 8.000e+00, 5.878e-01
 9.000e+00, 6.253e-01
 1.000e+01, 6.204e-01


==> accuracy-uniform-scalar-R2-fixed-seed0.txt <==
 1.000e+00, 4.123e-01
 2.000e+00, 4.612e-01
 3.000e+00, 5.363e-01
 4.000e+00, 5.713e-01
 5.000e+00, 6.141e-01
 6.000e+00, 6.485e-01
 7.000e+00, 6.833e-01
 8.000e+00, 7.050e-01
 9.000e+00, 7.182e-01
 1.000e+01, 7.318e-01


==> accuracy-uniform-scalar-R3-fixed-seed0.txt <==
 1.000e+00, 4.339e-01
 2.000e+00, 4.862e-01
 3.000e+00, 5.452e-01
 4.000e+00, 5.951e-01
 5.000e+00, 6.307e-01
 6.000e+00, 6.667e-01
 7.000e+00, 6.939e-01
 8.000e+00, 7.146e-01
 9.000e+00, 7.249e-01
 1.000e+01, 7.429e-01


==> beta-k-means-R3-seed0.txt <==
 1.000e+00, 1.662e+00
 2.000e+00, 1.654e+00
 3.000e+00, 1.653e+00
 4.000e+00, 1.654e+00
 5.000e+00, 1.657e+00
 6.000e+00, 1.654e+00
 7.000e+00, 1.653e+00
 8.000e+00, 1.653e+00
 9.000e+00, 1.656e+00
 1.000e+01, 1.653e+00


==> fixed-beta-accuracy-k-means-R3-seed0.txt <==
 1.000e+00, 4.569e-01
 2.000e+00, 5.017e-01
 3.000e+00, 5.559e-01
 4.000e+00, 6.182e-01
 5.000e+00, 6.510e-01
 6.000e+00, 6.763e-01
 7.000e+00, 7.091e-01
 8.000e+00, 7.283e-01
 9.000e+00, 7.407e-01
 1.000e+01, 7.512e-01


==> histogram-data.txt <==
-1.884e-02, 1.000e+00
-1.811e-02, 0.000e+00
-1.739e-02, 0.000e+00
-1.666e-02, 0.000e+00
-1.593e-02, 1.000e+00
-1.521e-02, 0.000e+00
-1.448e-02, 0.000e+00
-1.375e-02, 0.000e+00
-1.302e-02, 0.000e+00
-1.230e-02, 0.000e+00
-1.157e-02, 4.000e+00
-1.084e-02, 1.000e+00
-1.011e-02, 1.000e+00
-9.386e-03, 5.000e+00
-8.658e-03, 2.000e+00
-7.931e-03, 4.000e+00
-7.203e-03, 6.000e+00
-6.476e-03, 8.000e+00
-5.748e-03, 1.900e+01
-5.021e-03, 1.900e+01
-4.293e-03, 4.800e+01
-3.566e-03, 7.100e+01
-2.839e-03, 9.700e+01
-2.111e-03, 1.020e+02
-1.384e-03, 1.380e+02
-6.562e-04, 1.220e+02
 7.120e-05, 1.260e+02
 7.986e-04, 1.280e+02
 1.526e-03, 1.060e+02
 2.254e-03, 7.700e+01
 2.981e-03, 7.200e+01
 3.708e-03, 3.600e+01
 4.436e-03, 3.000e+01
 5.163e-03, 2.100e+01
 5.891e-03, 8.000e+00
 6.618e-03, 3.000e+00
 7.346e-03, 4.000e+00
 8.073e-03, 5.000e+00
 8.801e-03, 2.000e+00
 9.528e-03, 6.000e+00
 1.026e-02, 2.000e+00
 1.098e-02, 2.000e+00
 1.171e-02, 0.000e+00
 1.244e-02, 0.000e+00
 1.317e-02, 0.000e+00
 1.389e-02, 0.000e+00
 1.462e-02, 0.000e+00
 1.535e-02, 0.000e+00
 1.607e-02, 2.000e+00


==> histogram-gaussian.txt <==
-1.884e-02, 2.840e-06
-1.847e-02, 5.590e-06
-1.811e-02, 1.086e-05
-1.774e-02, 2.082e-05
-1.737e-02, 3.938e-05
-1.701e-02, 7.350e-05
-1.664e-02, 1.354e-04
-1.627e-02, 2.461e-04
-1.590e-02, 4.414e-04
-1.554e-02, 7.813e-04
-1.517e-02, 1.365e-03
-1.480e-02, 2.352e-03
-1.443e-02, 4.000e-03
-1.407e-02, 6.714e-03
-1.370e-02, 1.112e-02
-1.333e-02, 1.817e-02
-1.296e-02, 2.931e-02
-1.260e-02, 4.665e-02
-1.223e-02, 7.326e-02
-1.186e-02, 1.135e-01
-1.149e-02, 1.736e-01
-1.113e-02, 2.620e-01
-1.076e-02, 3.902e-01
-1.039e-02, 5.735e-01
-1.002e-02, 8.316e-01
-9.657e-03, 1.190e+00
-9.290e-03, 1.681e+00
-8.923e-03, 2.342e+00
-8.555e-03, 3.220e+00
-8.188e-03, 4.370e+00
-7.820e-03, 5.851e+00
-7.453e-03, 7.731e+00
-7.086e-03, 1.008e+01
-6.718e-03, 1.297e+01
-6.351e-03, 1.647e+01
-5.983e-03, 2.064e+01
-5.616e-03, 2.552e+01
-5.249e-03, 3.113e+01
-4.881e-03, 3.748e+01
-4.514e-03, 4.453e+01
-4.147e-03, 5.221e+01
-3.779e-03, 6.041e+01
-3.412e-03, 6.896e+01
-3.044e-03, 7.770e+01
-2.677e-03, 8.638e+01
-2.310e-03, 9.476e+01
-1.942e-03, 1.026e+02
-1.575e-03, 1.096e+02
-1.207e-03, 1.155e+02
-8.399e-04, 1.202e+02
-4.725e-04, 1.234e+02
-1.052e-04, 1.250e+02
 2.622e-04, 1.249e+02
 6.296e-04, 1.232e+02
 9.970e-04, 1.200e+02
 1.364e-03, 1.152e+02
 1.732e-03, 1.092e+02
 2.099e-03, 1.022e+02
 2.467e-03, 9.431e+01
 2.834e-03, 8.590e+01
 3.201e-03, 7.721e+01
 3.569e-03, 6.848e+01
 3.936e-03, 5.994e+01
 4.304e-03, 5.177e+01
 4.671e-03, 4.412e+01
 5.038e-03, 3.711e+01
 5.406e-03, 3.080e+01
 5.773e-03, 2.522e+01
 6.141e-03, 2.039e+01
 6.508e-03, 1.626e+01
 6.875e-03, 1.279e+01
 7.243e-03, 9.936e+00
 7.610e-03, 7.615e+00
 7.978e-03, 5.758e+00
 8.345e-03, 4.297e+00
 8.712e-03, 3.165e+00
 9.080e-03, 2.300e+00
 9.447e-03, 1.649e+00
 9.815e-03, 1.167e+00
 1.018e-02, 8.148e-01
 1.055e-02, 5.615e-01
 1.092e-02, 3.818e-01
 1.128e-02, 2.562e-01
 1.165e-02, 1.696e-01
 1.202e-02, 1.108e-01
 1.239e-02, 7.146e-02
 1.275e-02, 4.547e-02
 1.312e-02, 2.855e-02
 1.349e-02, 1.769e-02
 1.386e-02, 1.081e-02
 1.422e-02, 6.525e-03
 1.459e-02, 3.885e-03
 1.496e-02, 2.282e-03
 1.533e-02, 1.323e-03
 1.569e-02, 7.570e-04
 1.606e-02, 4.274e-04
 1.643e-02, 2.381e-04
 1.680e-02, 1.309e-04
 1.716e-02, 7.101e-05


==> histogram-gennorm.txt <==
-1.884e-02, 6.881e-03
-1.847e-02, 8.884e-03
-1.811e-02, 1.145e-02
-1.774e-02, 1.474e-02
-1.737e-02, 1.894e-02
-1.701e-02, 2.431e-02
-1.664e-02, 3.114e-02
-1.627e-02, 3.982e-02
-1.590e-02, 5.084e-02
-1.554e-02, 6.480e-02
-1.517e-02, 8.245e-02
-1.480e-02, 1.047e-01
-1.443e-02, 1.328e-01
-1.407e-02, 1.680e-01
-1.370e-02, 2.123e-01
-1.333e-02, 2.677e-01
-1.296e-02, 3.368e-01
-1.260e-02, 4.231e-01
-1.223e-02, 5.303e-01
-1.186e-02, 6.634e-01
-1.149e-02, 8.282e-01
-1.113e-02, 1.032e+00
-1.076e-02, 1.282e+00
-1.039e-02, 1.590e+00
-1.002e-02, 1.968e+00
-9.657e-03, 2.430e+00
-9.290e-03, 2.992e+00
-8.923e-03, 3.676e+00
-8.555e-03, 4.505e+00
-8.188e-03, 5.506e+00
-7.820e-03, 6.711e+00
-7.453e-03, 8.158e+00
-7.086e-03, 9.888e+00
-6.718e-03, 1.195e+01
-6.351e-03, 1.440e+01
-5.983e-03, 1.729e+01
-5.616e-03, 2.069e+01
-5.249e-03, 2.468e+01
-4.881e-03, 2.933e+01
-4.514e-03, 3.471e+01
-4.147e-03, 4.093e+01
-3.779e-03, 4.804e+01
-3.412e-03, 5.614e+01
-3.044e-03, 6.527e+01
-2.677e-03, 7.549e+01
-2.310e-03, 8.679e+01
-1.942e-03, 9.915e+01
-1.575e-03, 1.124e+02
-1.207e-03, 1.264e+02
-8.399e-04, 1.408e+02
-4.725e-04, 1.547e+02
-1.052e-04, 1.666e+02
 2.622e-04, 1.643e+02
 6.296e-04, 1.517e+02
 9.970e-04, 1.376e+02
 1.364e-03, 1.233e+02
 1.732e-03, 1.094e+02
 2.099e-03, 9.633e+01
 2.467e-03, 8.420e+01
 2.834e-03, 7.313e+01
 3.201e-03, 6.316e+01
 3.569e-03, 5.426e+01
 3.936e-03, 4.639e+01
 4.304e-03, 3.948e+01
 4.671e-03, 3.345e+01
 5.038e-03, 2.824e+01
 5.406e-03, 2.374e+01
 5.773e-03, 1.989e+01
 6.141e-03, 1.661e+01
 6.508e-03, 1.382e+01
 6.875e-03, 1.146e+01
 7.243e-03, 9.478e+00
 7.610e-03, 7.815e+00
 7.978e-03, 6.425e+00
 8.345e-03, 5.268e+00
 8.712e-03, 4.308e+00
 9.080e-03, 3.513e+00
 9.447e-03, 2.858e+00
 9.815e-03, 2.319e+00
 1.018e-02, 1.878e+00
 1.055e-02, 1.517e+00
 1.092e-02, 1.222e+00
 1.128e-02, 9.829e-01
 1.165e-02, 7.887e-01
 1.202e-02, 6.315e-01
 1.239e-02, 5.046e-01
 1.275e-02, 4.023e-01
 1.312e-02, 3.202e-01
 1.349e-02, 2.543e-01
 1.386e-02, 2.016e-01
 1.422e-02, 1.595e-01
 1.459e-02, 1.260e-01
 1.496e-02, 9.934e-02
 1.533e-02, 7.818e-02
 1.569e-02, 6.142e-02
 1.606e-02, 4.817e-02
 1.643e-02, 3.772e-02
 1.680e-02, 2.948e-02
 1.716e-02, 2.301e-02


==> histogram-laplace.txt <==
-1.884e-02, 7.180e-02
-1.847e-02, 8.387e-02
-1.811e-02, 9.797e-02
-1.774e-02, 1.144e-01
-1.737e-02, 1.337e-01
-1.701e-02, 1.562e-01
-1.664e-02, 1.824e-01
-1.627e-02, 2.131e-01
-1.590e-02, 2.489e-01
-1.554e-02, 2.907e-01
-1.517e-02, 3.396e-01
-1.480e-02, 3.967e-01
-1.443e-02, 4.634e-01
-1.407e-02, 5.413e-01
-1.370e-02, 6.323e-01
-1.333e-02, 7.386e-01
-1.296e-02, 8.628e-01
-1.260e-02, 1.008e+00
-1.223e-02, 1.177e+00
-1.186e-02, 1.375e+00
-1.149e-02, 1.606e+00
-1.113e-02, 1.877e+00
-1.076e-02, 2.192e+00
-1.039e-02, 2.561e+00
-1.002e-02, 2.991e+00
-9.657e-03, 3.494e+00
-9.290e-03, 4.081e+00
-8.923e-03, 4.768e+00
-8.555e-03, 5.569e+00
-8.188e-03, 6.505e+00
-7.820e-03, 7.599e+00
-7.453e-03, 8.877e+00
-7.086e-03, 1.037e+01
-6.718e-03, 1.211e+01
-6.351e-03, 1.415e+01
-5.983e-03, 1.653e+01
-5.616e-03, 1.931e+01
-5.249e-03, 2.255e+01
-4.881e-03, 2.634e+01
-4.514e-03, 3.077e+01
-4.147e-03, 3.594e+01
-3.779e-03, 4.199e+01
-3.412e-03, 4.905e+01
-3.044e-03, 5.729e+01
-2.677e-03, 6.692e+01
-2.310e-03, 7.818e+01
-1.942e-03, 9.132e+01
-1.575e-03, 1.067e+02
-1.207e-03, 1.246e+02
-8.399e-04, 1.456e+02
-4.725e-04, 1.700e+02
-1.052e-04, 1.986e+02
 2.622e-04, 1.928e+02
 6.296e-04, 1.650e+02
 9.970e-04, 1.413e+02
 1.364e-03, 1.209e+02
 1.732e-03, 1.035e+02
 2.099e-03, 8.864e+01
 2.467e-03, 7.588e+01
 2.834e-03, 6.496e+01
 3.201e-03, 5.561e+01
 3.569e-03, 4.761e+01
 3.936e-03, 4.076e+01
 4.304e-03, 3.489e+01
 4.671e-03, 2.987e+01
 5.038e-03, 2.557e+01
 5.406e-03, 2.189e+01
 5.773e-03, 1.874e+01
 6.141e-03, 1.604e+01
 6.508e-03, 1.373e+01
 6.875e-03, 1.176e+01
 7.243e-03, 1.006e+01
 7.610e-03, 8.616e+00
 7.978e-03, 7.376e+00
 8.345e-03, 6.314e+00
 8.712e-03, 5.406e+00
 9.080e-03, 4.628e+00
 9.447e-03, 3.962e+00
 9.815e-03, 3.391e+00
 1.018e-02, 2.903e+00
 1.055e-02, 2.485e+00
 1.092e-02, 2.128e+00
 1.128e-02, 1.822e+00
 1.165e-02, 1.559e+00
 1.202e-02, 1.335e+00
 1.239e-02, 1.143e+00
 1.275e-02, 9.783e-01
 1.312e-02, 8.375e-01
 1.349e-02, 7.170e-01
 1.386e-02, 6.138e-01
 1.422e-02, 5.254e-01
 1.459e-02, 4.498e-01
 1.496e-02, 3.851e-01
 1.533e-02, 3.297e-01
 1.569e-02, 2.822e-01
 1.606e-02, 2.416e-01
 1.643e-02, 2.068e-01
 1.680e-02, 1.771e-01
 1.716e-02, 1.516e-01


==> mean-kmeans-R3-seed0.txt <==
 1.000e+00, 1.010e-03
 2.000e+00, 1.765e-04
 3.000e+00, 4.831e-04
 4.000e+00, 1.068e-04
 5.000e+00,-6.864e-05
 6.000e+00,-2.156e-04
 7.000e+00,-3.745e-04
 8.000e+00,-4.078e-04
 9.000e+00,-3.956e-04
 1.000e+01,-2.217e-04


==> variance-k-means-R3-seed0.txt <==
 1.000e+00, 2.577e-05
 2.000e+00, 1.850e-05
 3.000e+00, 2.293e-05
 4.000e+00, 2.543e-05
 5.000e+00, 2.464e-05
 6.000e+00, 2.446e-05
 7.000e+00, 2.524e-05
 8.000e+00, 2.309e-05
 9.000e+00, 2.382e-05
 1.000e+01, 2.333e-05


